Lockdowns need geographic coordination because of propagation of economic effects through supply chains

In order to prevent the spread of COVID-19, governments have often required regional or national lockdowns, which have caused extensive economic stagnation over broad areas as the shock of the lockdowns has diffused to other regions through supply chains. Using supply-chain data for 1.6 million firms in Japan, this study examines how governments can mitigate these economic losses when they are obliged to implement lockdowns. Through tests of all combinations of two-region lockdowns, we find that coordinated, i.e., simultaneous, lockdowns yield smaller GDP losses than uncoordinated lockdowns. Furthermore, we test practical scenarios in which Japan's 47 regions impose lockdowns over three months and find that GDP losses are lower if nationwide lockdowns are coordinated than if they are uncoordinated.

==> 210119_03_CongestionAnalysisTwoPrefAll.txt <==
rm(list = ls(all.names = TRUE))
gc()
gc()

library("dplyr")

memory.limit(size = 16E9)

# ±êÅéÌÅC100->1~
coef <- 1000000


baseName1<-"201201_RestCombReorgTableLossCompare"
dataDirName1 <- paste0("../Data/",baseName1)
fileName1 <- paste0(dataDirName1,"/Day27Sec1234Result.txt")
lossD1 <- read.table(fileName1, header=T, sep="\t", quote="")
lossD1$Pref <- 1:47

baseName2<-"201201_RestCombTwoReorgTableLoss"
dataDirName2 <- paste0("../Data/",baseName2)
fileName2 <- paste0(dataDirName2,"/Day27Sec1234Result.txt")
lossD2 <- read.table(fileName2, header=T, sep="\t", quote="")


resultD <- data.frame(matrix(rep(NA, 6), nrow=1))[numeric(0), ]
colnames(resultD) <- c("Pref1","Pref2", "ConcurrentMean", "ConcurrentSD", "IsolateMean", "IsolateSD")

# pref
for(p1 in 1:46){
	for(p2 in (p1+1):47){
		p1C <- lossD1[p1,]
		p1C <- p1C[,-length(p1C)]
		p2C <- lossD1[p2,]
		p2C <- p2C[,-length(p2C)]
		pSC <- p1C+p2C
		pMSC <- mean(as.numeric(pSC[1,]))
		pSDSC <- sd(as.numeric(pSC[1,]))

		p12C <- subset(lossD2,Pref1==p1 & Pref2==p2)
		p12C <- p12C[,c(-1,-2)]
		pMDC <- mean(as.numeric(p12C[1,]))
		pSDDC <- sd(as.numeric(p12C[1,]))

		dataC <- c(p1,p2,pMDC,pSDDC, pMSC,pSDSC)
		resultD <- rbind(resultD, dataC)

	}
}

	#debug
#			print(resultD)
#			flush.console()

colnames(resultD) <- c("Pref1","Pref2", "ConcurrentMean", "ConcurrentSD", "IsolateMean", "IsolateSD")
resultD$Pref1<-as.integer(resultD$Pref1)
resultD$Pref2<-as.integer(resultD$Pref2)


prefD <- read.table("jis_Pref_Eng.txt", header=F, sep="", quote="",stringsAsFactors = F)
colnames(prefD) <- c("Prefecture")
prefD$Pref <- 1:47

resultDPrefN2 <- merge(resultD, prefD, by.x="Pref1", by.y="Pref")
resultDPrefN <- merge(resultDPrefN2, prefD, by.x="Pref2", by.y="Pref")

resultDPrefN <- resultDPrefN[c("Pref1", "Pref2", "Prefecture.x", "Prefecture.y", "ConcurrentMean","ConcurrentSD","IsolateMean","IsolateSD")]
names(resultDPrefN)[ which( names(resultDPrefN)=="Prefecture.x" ) ] <- "Prefecture1"
names(resultDPrefN)[ which( names(resultDPrefN)=="Prefecture.y" ) ] <- "Prefecture2"

resultDPrefN <-
resultDPrefN[
  order( resultDPrefN$Pref1, resultDPrefN$Pref2 ),
]

subset(resultDPrefN, ConcurrentMean > IsolateMean)


for(i in 1:47){

prefStr <- prefD$Prefecture[i]

resultDPrefNTokyo <- subset(resultDPrefN,Pref1==i | Pref2==i)
empC <- c(i,i,prefStr,prefStr,rep(NA,ncol(resultDPrefNTokyo)-4))

resultDPrefNTokyo <- rbind(resultDPrefNTokyo, empC)

resultDPrefNTokyo$Pref1 <- as.numeric(resultDPrefNTokyo$Pref1)
resultDPrefNTokyo$Pref2 <- as.numeric(resultDPrefNTokyo$Pref2)

resultDPrefNTokyo <-
resultDPrefNTokyo[
  order( resultDPrefNTokyo$Pref1, resultDPrefNTokyo$Pref2 ),
]

resultDPrefNTokyo <- cbind(resultDPrefNTokyo,prefD$Prefecture)
names(resultDPrefNTokyo)[ which( names(resultDPrefNTokyo)=="prefD$Prefecture" ) ] <- "Prefecture"

library(dplyr)
library(tidyverse)
library(wesanderson)


names(resultDPrefNTokyo)[ which( names(resultDPrefNTokyo)=="ConcurrentMean" ) ] <- "Concurrent"
names(resultDPrefNTokyo)[ which( names(resultDPrefNTokyo)=="IsolateMean" ) ] <- "Asynchronous"

resultDPrefNTokyoT <- resultDPrefNTokyo %>% tidyr::gather(key=SimulationType, value=GDPLoss, Concurrent, Asynchronous)

resultDPrefNTokyoT$Prefecture <- as.character(resultDPrefNTokyoT$Prefecture)
resultDPrefNTokyoT$Prefecture <- factor(resultDPrefNTokyoT$Prefecture, levels=unique(resultDPrefNTokyoT$Prefecture))
resultDPrefNTokyoT$GDPLoss <- as.numeric(resultDPrefNTokyoT$GDPLoss)

#ymax<-3000000
#ymin<-2000000
ymax<-2000000
ymin<-0

g <- ggplot(resultDPrefNTokyoT, aes(fill=SimulationType, y=GDPLoss, x=Prefecture))
g <- g + geom_bar(position="dodge", stat="identity")
g <- g + coord_flip(ylim=c(ymin, ymax))
#g <- g + scale_y_continuous(breaks = seq(2000000, 3000000,100000))
#g <- g + ylim(c(ymin, ymax)) 
#g <- g + coord_cartesian()
#g <- g + coord_cartesian(xlim=c(2000000, 3000000))
g <- g + scale_x_discrete(limits = rev(levels(resultDPrefNTokyoT$Prefecture)))
#g <- g + theme(axis.text.y = element_text(size=5)) 
g <- g + theme(axis.text.y = element_text(size=5,hjust=1)) 
g <- g + theme(axis.text.x = element_text(angle=90)) 
#g <- g + scale_fill_manual(values=wes_palette(n=3, name="Cavalcanti1"))
g <- g + scale_fill_manual(values=c("red","blue"))
g <- g + guides(fill = guide_legend(reverse=TRUE))
g <- g + theme(legend.position = c(.95, .95),legend.justification = c("right", "top"), legend.text = element_text(size = 8), legend.title = element_text(size=8))
g <- g + theme(legend.title = element_blank())
plot(g)
pngFileName<-paste0("CongestionDodgeBarPlot",prefStr,".png")
#ggsave(pngFileName, width=200, height=100, device="png", units="mm", width = 5, height = 4, dpi = 300)
ggsave(pngFileName, device="png", width = 6, height = 4, dpi = 300)

}


